Spectroscopic follow-up of a sub-set of the Gaia/IPHAS catalogue of H\alpha-excess sources

State-of-the-art techniques to identify H\alpha emission line sources in narrow-band photometric surveys consist of searching for H\alpha excess with reference to nearby objects in the sky (position-based selection). However, while this approach usually yields very few spurious detections, it may fail to select intrinsically faint and/or rare H\alpha-excess sources. In order to obtain a more complete representation of the heterogeneous emission line populations, we recently developed a technique to find outliers relative to nearby objects in the colour-magnitude diagram (CMD-based selection). By combining position-based and CMD-based selections, we built an updated catalogue of H\alpha-excess candidates in the northern Galactic Plane. Here we present spectroscopic follow-up observations and classification of 114 objects from this catalogue, that enable us to test our novel selection method. Out of the 70 spectroscopically confirmed H\alpha emitters in our sample, 15 were identified only by the CMD-based selection, and would have been thus missed by the classic position-based technique. In addition, we explore the distribution of our spectroscopically confirmed emitters in the Gaia CMD. This information can support the classification of emission line sources in large surveys, such as the upcoming WEAVE and 4MOST, especially if augmented with the introduction of other colours.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
